Can LLMs Demystify Bug Reports?

Bugs are notoriously challenging: they slow down software users and result in time-consuming investigations for developers. These challenges are exacerbated when bugs must be reported in natural language by users. Indeed, we lack reliable tools to automatically address reported bugs (i.e., enabling their analysis, reproduction, and bug fixing). With the recent promises created by LLMs such as ChatGPT for various tasks, including in software engineering, we ask ourselves: What if ChatGPT could understand bug reports and reproduce them? This question will be the main focus of this study. To evaluate whether ChatGPT is capable of catching the semantics of bug reports, we used the popular Defects4J benchmark with its bug reports. Our study has shown that ChatGPT was able to demystify and reproduce 50% of the reported bugs. ChatGPT being able to automatically address half of the reported bugs shows promising potential in the direction of applying machine learning to address bugs with only a human-in-the-loop to report the bug.

==> Copyright-logo.txt <==
CEUR-WS Restricted Use Logo License
Copyright (c) 2020 CEUR-WS.org Team

1. The CEUR-WS logo is reserved for use at CEUR-WS.org. Please do not use the CEUR-WS logo on your website.
2. The CEUR-WS logo can be used in the official template for publishing articles on CEUR-WS.
3. We reserve the right to revoke a license for the CEUR-WS logo.


==> Copyright.txt <==
Latex files are licensed under the LaTeX Project Public License (Copyright.lppl)
CEUR-WS logo is licensed under the CEUR-WS Restricted Use Logo License (Copyright.logo)


==> changes.txt <==
Changes in "Can ChatGPT understand Bug Reports?"

Removed the Related Work section from the discussion and put it as seperate section after the Introduction.

Removed the last paragraphe of the introduction.

Changed text of section 3.1 Benchmark

Updated column names in Table 2

Added overview figure and adapted the beginning of Section 3 Experimental Setup

Added one reason of when the model fails. Further investigations on the bug report quality are performed in a future iteration.

For the following comment:
"""- Technical contribution:
- As mentioned by the reviewer it would be interesting to see a specific language model or modifications to ChatGPT that may improve the results.
- Limitations of the language model ChatGPT and comparisons with other language models could also enhance the contribution of the paper. """
We did not address this comment in this paper as these modifications are reserved for future work.

The tile was changed from "Can ChatGPT understand Bug Reports?" to "Can LLMs Demystify Bug Reports?"
The word "understand" was in most cases exchanged in abstract, intro and other sections with other small changes to address the "wordings are not meaningful" concern.
